Near-Optimal Bootstrapping of Hitting Sets for Algebraic Models

$ \newcommand{\inparen}[1]{\left( #1 \right)} \newcommand{\pfrac}[2]{\inparen{\frac{1}{2}}} \newcommand{\ilog}[1]{\log^{\circ #1}} \newcommand{\F}{\mathbb{F}} $The Polynomial Identity Lemma (also called the "Schwartz--Zippel lemma") states that any nonzero polynomial $f(x_1,\ldots, x_n)$ of degree at most $s$ will evaluate to a nonzero value at some point on any grid $S^n \subseteq \F^n$ with $|S| > s$. Thus, there is an explicit hitting set for all $n$-variate degree-$s$, size-$s$ algebraic circuits of size $(s+1)^n$. In this paper, we prove the following results: $\bullet$ Let $\epsilon > 0$ be a constant. For a sufficiently large constant $n$, and all $s > n$, if we have an explicit hitting set of size $(s+1)^{n-\epsilon}$ for the class of $n$-variate degree-$s$ polynomials that are computable by algebraic circuits of size $s$, then for all large $s$, we have an explicit hitting set of size $s^{\exp(\exp (O(\log^\ast s)))}$ for $s$-variate circuits of degree $s$ and size $s$. That is, if we can obtain a barely non-trivial exponent (a factor-$s^{\Omega(1)} $ improvement) compared to the trivial $(s+1)^{n}$-size hitting set even for constant-variate circuits, we can get an almost complete derandomization of PIT. $\bullet$ The above result holds when "circuits" are replaced by "formulas" or "algebraic branching programs." This extends a recent surprising result of Agrawal, Ghosh and Saxena (STOC 2018, PNAS 2019) who proved the same conclusion for the class of algebraic circuits, if the hypothesis provided a hitting set of size at most $\inparen{s^{n^{0.5 - \delta}}}$ (where $\delta> 0$ is any constant). Hence, our work significantly weakens the hypothesis of Agrawal, Ghosh and Saxena to only require a slightly non-trivial saving over the trivial hitting set, and also presents the first such result for algebraic formulas.

==> release-R8.0.txt <==
This is release R8.0 of the ToCTeX package.

Release R8.0: date: 02/02/2022 (alex)

Only changes compared to Release R7.97 (12/27/2020)

updated tocbase
- adopted a completely new font system (newpxtext & newpxmath).
------------------------------------
Release R7.97: date: 12/27/2020 (alex)

Only changes compared to Release R7.96 (12/04/2020)

updated tocbase.cls
- reinstated "Abstract."   <<<< from "Abstract:"
- removed use of some hyperxmp tags that require a recent version of hyperxmp:
     %% pdfdoi=\toc@doi,%
     %% pdfpublication=\toc@journalname,%
     %% pdfvolumenum=\toc@volume,%
     %% pdfissuenum=\toc@number%
------------------------------------
Release R7.969: date: 10/03/2021 (laci)
Only changes in release R7.969 compared to Release R7.96 (12/04/2020)
- removed toc-template.tex
   in the future, that file will be maintained in /stage/toc/system/submit
------------------------------------
Release R7.96: date: 12/04/2020 (alex)

Only changes compared to Release R7.95 (10/07/2020)

updated tocbase:
migration from lastpage to totpages to maintain compatibility with hyperxmp.
------------------------------------
Release R7.95: date: 10/07/2020

Only change: eprint.sty got "ecccprimary" style added
------------------------------------
Release R7.94: date: 09/04/2020

Only changes compared to Release R7.93 (09/01/2020)

updated tocbase.cls
    Abstract:     -->   Abstract.
updated toc-template.tex
    deleted much-misunderstood instruction to
      "update the next four items when revising"
    asks \titlefootnote URL to use DOI if available
------------------------------------
Release R7.93: date: 09/01/2020

Only changes compared to Release R7.92 (08/13/2020)

updated tocspecial.tex:
changes the command \boolean to \aboolean to avoid a clash with ifthen. (acr) 
------------------------------------
Release R7.92: date: 08/13/2020

Only changes compared to Release R7.91 (10/05/2019)

updated toc-instructions.tex   (Laci)
updated toc.cls   to support "research exposition" (Laci)
-------------------------------------
Release R7.91: date: 10/05/2019

Only changes compared to Release R7.9 (9/1/2019):

   Bug in last line of toc.cls and tocforeward.cls fixed:
   added {} at the end of those lines

   tocspecial.tex : added CCC spec issues up to CCC2023
-----------------------
This release includes:

- eprint.sty, 2.13
- toc.cls, 3.341        <<<< updated from 3.34
- tocbase.cls, 4.6	<<<< updated from 4.44
- tocforeword.cls 0.971 <<<< updated from 0.97
- toclibrary.cls, 2.41
- tocplain.bst, 0.31
- tocspecial 0.21       <<<< updated from 0.2
- cjtcs.cls, 1.11
- daj.cls, 1.03
- aic.cls 1.0, 

- cjtcs template file
- daj template file v. 33
- toc template file v. 0.3
- toc instructions file


Changes over R7.8:

- Update to tocspecial 0.2
  * New CCC banners.
  * Clean up.

